Native Directly Follows Operator

Typical legacy information systems store data in relational databases. Process mining is a research discipline that analyzes this data to obtain insights into processes. Many different process mining techniques can be applied to data. In current techniques, an XES event log serves as a basis for analysis. However, because of the static characteristic of an XES event log, we need to create one XES file for each process mining question, which leads to overhead and inflexibility. As an alternative, people attempt to perform process mining directly on the data source using so-called intermediate structures. In previous work, we investigated methods to build intermediate structures on source data by executing a basic SQL query on the database. However, the nested form in the SQL query can cause performance issues on the database side. Therefore, in this paper, we propose a native SQL operator for direct process discovery on relational databases. We define a native operator for the simplest form of the intermediate structure, called the "directly follows relation". This approach has been evaluated with big event data and the experimental results show that it performs faster than the state-of-the-art of database approaches.

==> DEXA 2018 - Technical Report/result/abs-interface-act.dat <==
x	y
30	68.39549058
60	57.47502471
120	53.26108464
240	53.94764399
480	56.81513996
960	58.04173725
1920	54.88162923
3840	57.59618467


==> DEXA 2018 - Technical Report/result/abs-interface-event.dat <==
x	y
667361	2.535025088
1334772	4.175105508
2669444	46.49602721
5338888	83.03570755
10677776	170.0060209
42711104	1.05E+03



==> DEXA 2018 - Technical Report/result/abs-native-act.dat <==
x	y
30	33.81067808
60	26.94189781
120	27.00086691
240	28.00028768
480	28.20721556
960	28.81809784
1920	28.65551092
3840	36.25413996


==> DEXA 2018 - Technical Report/result/abs-native-event.dat <==
x	y
667361	1.589384898
1334772	2.868412715
2669444	20.6204842
5338888	42.61341117
10677776	87.15570147
42711104	497.6508411


==> DEXA 2018 - Technical Report/result/abs-native-index-event.dat <==
x	y
13681	0.059307156
27362	0.07275467
54724	0.140833709
109448	0.253279695
218896	0.723955
875584	7.365303679
1751168	17.07848211
3502336	28.62715192




==> DEXA 2018 - Technical Report/result/abs-nested-event.dat <==
x	y
1290	1.809645061
3505	15.04864671
7057	63.85593202
13792	229.3174516



==> DEXA 2018 - Technical Report/result/abs-nested-index-event.dat <==
x	y
13681	2.908263607
27362	8.070914792
54724	11.0945299
109448	24.69620779
218896	46.74355002
875584	213.6897805
1751168	428.8828828
3502336	976.4040609




==> DEXA 2018 - Technical Report/result/abs-nested-noindex-event.dat <==
x	y
2600	10.35491283
6769	74.69464253
13681	312.0140776
27362	1081.261277


==> DEXA 2018 - Technical Report/result/abs-trad-act.dat <==
x	y
30	29.61233247
60	31.34986931
120	34.37740438
240	35.64775205
480	35.76168914
960	37.9903145
1920	74.96898837
3840	409.6322964


==> DEXA 2018 - Technical Report/result/abs-trad-event.dat <==
x	y
667361	5.142859289
1334772	9.919856927
2669444	23.13196193
5338888	44.53158681
10677776	100.2922153


==> DEXA 2018 - Technical Report/result/min-interface-act.dat <==
x	y
30	0.105754453
60	0.022893993
120	0.049219929
240	0.106520066
480	0.428975516
960	3.54388727
1920	25.34142574
3840	184.444604


==> DEXA 2018 - Technical Report/result/min-native-act.dat <==
x	y
30	0.150311243
60	0.031733714
120	0.042671542
240	0.064409903
480	0.335555052
960	3.657346933
1920	25.36253772
3840	143.7958533


==> DEXA 2018 - Technical Report/result/min-nested-act.dat <==
x	y
30	0.024547638
180	0.037844035
390	0.048085865
801	0.068213718


==> DEXA 2018 - Technical Report/result/min-trad-act.dat <==
x	y
30	0.039547196
60	0.070822058
120	0.045768122
240	0.076316399
480	0.367122553
960	4.111560383
1920	27.67997152
3840	160.7897459


==> DEXA 2018 - Technical Report/result/ret-interface-act.dat <==
x	y
30	24.41325748
60	23.32419076
120	23.88906863
240	24.83494072
480	35.04544601
960	38.84671065
1920	71.92781066
3840	531.8236905


==> DEXA 2018 - Technical Report/result/ret-interface-event.dat <==
x	y
667361	0.453449525
1334772	1.582758566
2669444	6.609979377
5338888	13.25177607
10677776	33.30032142
42711104	210.385176


==> DEXA 2018 - Technical Report/result/ret-interface-trace.dat <==
x	y
100000	1.25157823
200000	5.554805165
400000	14.22066442
800000	31.84341005
1600000	72.18872499
3200000	214.619776


==> DEXA 2018 - Technical Report/result/ret-native-act.dat <==
x	y
30	0.024959674
60	0.023831262
120	0.022786299
240	0.059788413
480	0.546724215
960	4.214348232
1920	43.65571545
3840	391.4318781



==> DEXA 2018 - Technical Report/result/ret-native-event.dat <==
x	y
667361	0.032417812
1334772	0.014675599
2669444	0.035021964
5338888	0.009663494
10677776	0.005447643
42711104	0.067419992


==> DEXA 2018 - Technical Report/result/ret-native-trace.dat <==
x	y
100000	0.028745788
200000	0.021942296
400000	0.005362261
800000	0.005177663
1600000	0.006199124
3200000	0.099496276


==> DEXA 2018 - Technical Report/result/ret-nested-event.dat <==
x	y
2607	0.130156887
6780	0.124475715
13681	0.264127848
26966	0.177855792
54400	0.38977407

==> result/abs-interface-act.dat <==
x	y
30	68.39549058
60	57.47502471
120	53.26108464
240	53.94764399
480	56.81513996
960	58.04173725
1920	54.88162923
3840	57.59618467


==> result/abs-interface-event.dat <==
x	y
667361	2.535025088
1334772	4.175105508
2669444	46.49602721
5338888	83.03570755
10677776	170.0060209
42711104	1.05E+03



==> result/abs-native-act.dat <==
x	y
30	33.81067808
60	26.94189781
120	27.00086691
240	28.00028768
480	28.20721556
960	28.81809784
1920	28.65551092
3840	36.25413996


==> result/abs-native-event.dat <==
x	y
667361	1.589384898
1334772	2.868412715
2669444	20.6204842
5338888	42.61341117
10677776	87.15570147
42711104	497.6508411


==> result/abs-native-index-event.dat <==
x	y
13681	0.059307156
27362	0.07275467
54724	0.140833709
109448	0.253279695
218896	0.723955
875584	7.365303679
1751168	17.07848211
3502336	28.62715192




==> result/abs-nested-event.dat <==
x	y
1290	1.809645061
3505	15.04864671
7057	63.85593202
13792	229.3174516



==> result/abs-nested-index-event.dat <==
x	y
13681	2.908263607
27362	8.070914792
54724	11.0945299
109448	24.69620779
218896	46.74355002
875584	213.6897805
1751168	428.8828828
3502336	976.4040609




==> result/abs-nested-noindex-event.dat <==
x	y
2600	10.35491283
6769	74.69464253
13681	312.0140776
27362	1081.261277


==> result/abs-trad-act.dat <==
x	y
30	29.61233247
60	31.34986931
120	34.37740438
240	35.64775205
480	35.76168914
960	37.9903145
1920	74.96898837
3840	409.6322964


==> result/abs-trad-event.dat <==
x	y
667361	5.142859289
1334772	9.919856927
2669444	23.13196193
5338888	44.53158681
10677776	100.2922153


==> result/min-interface-act.dat <==
x	y
30	0.105754453
60	0.022893993
120	0.049219929
240	0.106520066
480	0.428975516
960	3.54388727
1920	25.34142574
3840	184.444604


==> result/min-native-act.dat <==
x	y
30	0.150311243
60	0.031733714
120	0.042671542
240	0.064409903
480	0.335555052
960	3.657346933
1920	25.36253772
3840	143.7958533


==> result/min-nested-act.dat <==
x	y
30	0.024547638
180	0.037844035
390	0.048085865
801	0.068213718


==> result/min-trad-act.dat <==
x	y
30	0.039547196
60	0.070822058
120	0.045768122
240	0.076316399
480	0.367122553
960	4.111560383
1920	27.67997152
3840	160.7897459


==> result/ret-interface-act.dat <==
x	y
30	24.41325748
60	23.32419076
120	23.88906863
240	24.83494072
480	35.04544601
960	38.84671065
1920	71.92781066
3840	531.8236905


==> result/ret-interface-event.dat <==
x	y
667361	0.453449525
1334772	1.582758566
2669444	6.609979377
5338888	13.25177607
10677776	33.30032142
42711104	210.385176


==> result/ret-interface-trace.dat <==
x	y
100000	1.25157823
200000	5.554805165
400000	14.22066442
800000	31.84341005
1600000	72.18872499
3200000	214.619776


==> result/ret-native-act.dat <==
x	y
30	0.024959674
60	0.023831262
120	0.022786299
240	0.059788413
480	0.546724215
960	4.214348232
1920	43.65571545
3840	391.4318781



==> result/ret-native-event.dat <==
x	y
667361	0.032417812
1334772	0.014675599
2669444	0.035021964
5338888	0.009663494
10677776	0.005447643
42711104	0.067419992


==> result/ret-native-trace.dat <==
x	y
100000	0.028745788
200000	0.021942296
400000	0.005362261
800000	0.005177663
1600000	0.006199124
3200000	0.099496276


==> result/ret-nested-event.dat <==
x	y
2607	0.130156887
6780	0.124475715
13681	0.264127848
26966	0.177855792
54400	0.38977407
